An Improved Phrase-based Approach to Annotating and Summarizing Student Course Responses

Teaching large classes remains a great challenge, primarily because it is difficult to attend to all the student needs in a timely manner. Automatic text summarization systems can be leveraged to summarize the student feedback, submitted immediately after each lecture, but it is left to be discovered what makes a good summary for student responses. In this work we explore a new methodology that effectively extracts summary phrases from the student responses. Each phrase is tagged with the number of students who raise the issue. The phrases are evaluated along two dimensions: with respect to text content, they should be informative and well-formed, measured by the ROUGE metric; additionally, they shall attend to the most pressing student needs, measured by a newly proposed metric. This work is enabled by a phrase-based annotation and highlighting scheme, which is new to the summarization task. The phrase-based framework allows us to summarize the student responses into a set of bullet points and present to the instructor promptly.

==> dataset2/README.txt <==
== Overview ==
    The data includes both the students' responses and the gold-standard summaries created by 
    the teaching assistant. Please cite the following paper if you use the data set.
    
    Wencan Luo, Fei Liu, and Diane Litman, An Improved Phrase-based Approach to Annotating and Summarizing Student Course Responses, the 26th International Conference on Computational Linguistics (COLING 2016), Osaka, Japan.
    
== Format ==
    * There are two courses (A and B). Course A has 11 lectures, and course B has 24 lectures. Each course has two annotators (named as Human1 and Human2). Annotators for difference courses are different.
    * The summarization tasks are created using Word, see CourseB/Human1_CourseB_Lecture_3.docx for an example.
        * For each lecture, there are two prompts.
        * The student responses are presented in a table with three columns: 'student_id' is a unique id assigned to a student; 'sentence_id' is the index of a sentence (reponses from a student are split into sentences using the punctuation sentence splitter implemented in NLTK); 'responses' is the student response text.
        * The Phrase summaries are presented in a table with three columns: 'Rank' is the index (can up to 5. It is not neccessarily ranked th the number of students.); 'Phrases' is the summary phrase; 'Student number' is the number of students who semantically mention the summary phrase (corresponding the number of highlighted phrases in student responses).
        

==> slides.txt <==
S2, S3: animation

S6 combined
P9 benefits

16 ensambeling

19: intuition (goal) -> group similar phrase

P22: baseline

P27 related work
move example earlier

shoteen conclusion
